Microtubule Tracking in Electron Microscopy Volumes

We present a method for microtubule tracking in electron microscopy volumes. Our method first identifies a sparse set of voxels that likely belong to microtubules. Similar to prior work, we then enumerate potential edges between these voxels, which we represent in a candidate graph. Tracks of microtubules are found by selecting nodes and edges in the candidate graph by solving a constrained optimization problem incorporating biological priors on microtubule structure. For this, we present a novel integer linear programming formulation, which results in speed-ups of three orders of magnitude and an increase of 53% in accuracy compared to prior art (evaluated on three 1.2 x 4 x 4$\mu$m volumes of Drosophila neural tissue). We also propose a scheme to solve the optimization problem in a block-wise fashion, which allows distributed tracking and is necessary to process very large electron microscopy volumes. Finally, we release a benchmark dataset for microtubule tracking, here used for training, testing and validation, consisting of eight 30 x 1000 x 1000 voxel blocks (1.2 x 4 x 4$\mu$m) of densely annotated microtubules in the CREMI data set (https://github.com/nilsec/micron).

==> figures/results/block/block_size.csv <==
 Precision Recall F1 Block_Size validation
   0.71018    0.83205    0.76630 300000 0
   0.72386    0.82222    0.76991 1875000 1
   0.73185    0.82368    0.77505 7500000 0
#   0.72940    0.82275    0.77327 30000000 0
   


==> figures/results/block/block_timing.csv <==
Block_Size     t_ilp_tot     n_blocks   t_ilp_block   validation
   300000      95.3          100        0.953         0
   1875000     11.0          16         0.6875        1
   7500000     7.82          4          1.96          0
   30000000    8.57          1          8.57          0
   


==> figures/results/block/timing_per_voxel/time_per_vox_1875000.csv <==
time_per_vox
4.340824127194762491e-06
4.121307118735889967e-06
4.184729258221244132e-06
4.483878326414176145e-06
4.107648849486018955e-06
4.566284434001869277e-06
4.268506240844579580e-06
4.134265518187843978e-06
4.146425374350391855e-06
4.637381998700308186e-06


==> figures/results/block/timing_per_voxel/time_per_vox_300000.csv <==
time_per_vox
2.713015079496726493e-05
2.575816949209931378e-05
2.615455786388277477e-05
2.802423954008859879e-05
2.567280530928761910e-05
2.853927771251168425e-05
2.667816400527862428e-05
2.583915948867402507e-05
2.591515858968995248e-05
2.898363749187692426e-05


==> figures/results/block/timing_per_voxel/time_per_vox_30000000.csv <==
time_per_vox
2.713015079496726557e-07
2.575816949209931229e-07
2.615455786388277583e-07
2.802423954008860090e-07
2.567280530928761847e-07
2.853927771251168298e-07
2.667816400527862237e-07
2.583915948867402486e-07
2.591515858968994909e-07
2.898363749187692616e-07


==> figures/results/block/timing_per_voxel/time_per_vox_7500000.csv <==
time_per_vox
1.085206031798690623e-06
1.030326779683972492e-06
1.046182314555311033e-06
1.120969581603544036e-06
1.026912212371504739e-06
1.141571108500467319e-06
1.067126560211144895e-06
1.033566379546960994e-06
1.036606343587597964e-06
1.159345499675077047e-06


==> figures/results/block/timing_run0.csv <==
time
8.13904523849018
7.727450847629794
7.846367359164832
8.40727186202658
7.701841592786286
8.561783313753505
8.003449201583587
7.751747846602208
7.774547576906985
8.695091247563077


==> figures/results/block/timing_run1.csv <==
time
1.8301038742064892
1.8172679543490329
1.809058248996108
1.8783442378043
1.81007856130718
1.8206766843780073
1.801961302756275
1.8417783975589654
1.8530567884445395
1.768519520759064


==> figures/results/block/timing_run1875000.csv <==
time
0.6215307265519436
0.6302054077386383
0.637953862547892
0.6383408457040213
0.6247298270464886
0.6273512244224044
0.6103290766477512
0.6014591604470915
0.6028788238763482
0.6023331582545624


==> figures/results/block/timing_run2.csv <==
time
0.6215307265519436
0.6302054077386383
0.637953862547892
0.6383408457040213
0.6247298270464886
0.6273512244224044
0.6103290766477512
0.6014591604470915
0.6028788238763482
0.6023331582545624


==> figures/results/block/timing_run300000.csv <==
time
0.25493751049043406
0.2567804145813183
0.2592491292953404
0.2505901002883855
0.24695621728900177
0.24539860248564474
0.2455285596847321
0.2456420803070104
0.24413072109221823


==> figures/results/block/timing_run30000000.csv <==
time
8.13904523849018
7.727450847629794
7.846367359164832
8.40727186202658
7.701841592786286
8.561783313753505
8.003449201583587
7.751747846602208
7.774547576906985
8.695091247563077


==> figures/results/block/timing_run7500000.csv <==
time
1.8301038742064892
1.8172679543490329
1.809058248996108
1.8783442378043
1.81007856130718
1.8206766843780073
1.801961302756275
1.8417783975589654
1.8530567884445395
1.768519520759064


==> figures/results/examples/example_box_a_10.csv <==
time
5
6
10
4
3
1
8
7
7


==> figures/results/examples/example_box_a_20.csv <==
time
7
9
12
7
5
3
9
17
7


==> figures/results/examples/example_box_b_10.csv <==
time
50
60
100
40
30
10
80
70
70


==> figures/results/examples/example_box_b_20.csv <==
time
70
90
120
70
50
30
90
170
70


==> figures/results/examples/example_pre_rec_a.csv <==
threshold precision recall best
0.0       0.1       0.9    0
0.1       0.2       0.8    0
0.2       0.6       0.8    0
0.3       0.7       0.75   1
0.7       0.8       0.6    0
1.0       0.9       0.2    0


==> figures/results/examples/example_pre_rec_b.csv <==
threshold precision recall best
0.0       0.2       0.99   0
0.1       0.3       0.9    0
0.2       0.7       0.85   0
0.3       0.8       0.85   1
0.7       0.9       0.7    0
1.0       0.99      0.4    0


==> figures/results/method_comparison/baseline_test.csv <==
precision  recall  validation_best  test_best
   0.57156    0.43391 0 0
   0.52215    0.51682 0 0
   0.55409    0.47011 0 0
   0.53062    0.50704 1 0
   0.56050    0.45511 0 0
   0.52611    0.51369 0 1
   0.52305    0.51605 0 0
   0.53496    0.50135 0 0
   0.52045    0.51488 0 0
   0.60293    0.38791 0 0
   0.51408    0.51409 0 0
   0.53984    0.49707 0 0
   0.54833    0.48690 0 0
   0.57833    0.41961 0 0
   0.58731    0.41030 0 0


==> figures/results/method_comparison/cc_test.csv <==
precision  recall  F1  validation_best  test_best
   0.71678    0.71209    0.71443 0 0
   0.73954    0.70077    0.71963 0 1
   0.74224    0.68126    0.71045 0 0
   0.68347    0.73914    0.71022 0 0
   0.69105    0.73046    0.71021 0 0
   0.54029    0.80045    0.64513 0 0
   0.30195    0.85781    0.44667 0 0
   0.61184    0.76739    0.68084 0 0
   0.72225    0.70450    0.71326 0 0
   0.70454    0.72344    0.71387 0 0
   0.35353    0.84436    0.49839 1 0
   0.58865    0.78103    0.67133 0 0
   0.56241    0.78765    0.65625 0 0
   0.62923    0.75722    0.68732 0 0
   0.73258    0.69994    0.71589 0 0
   0.50975    0.81030    0.62581 0 0
   0.47169    0.82171    0.59934 0 0
   0.26831    0.86062    0.40909 0 0
   0.64934    0.75098    0.69647 0 0
   0.73955    0.68738    0.71251 0 0
   0.67039    0.74867    0.70737 0 0
   0.38892    0.84029    0.53173 0 0
   0.43356    0.83356    0.57043 0 0


==> figures/results/method_comparison/lsd_test.csv <==
precision  recall  validation_best  test_best
   0.78512    0.78714 0 0
   0.63853    0.85084 0 0
   0.80539    0.76560 0 0
   0.72384    0.82254 1 0
   0.81152    0.75727 0 0
   0.69589    0.83300 0 0
   0.67122    0.84113 0 0
   0.74386    0.81463 0 0
   0.59736    0.85685 0 0
   0.83458    0.72923 0 0
   0.79862    0.77687 0 1
   0.75754    0.80717 0 0
   0.77128    0.79692 0 0
   0.81829    0.74607 0 0
   0.83020    0.73968 0 0


==> figures/results/method_comparison/rfc_test.csv <==
precision recall f1 runs validation_best test_best
   0.17758    0.79590    0.28767 24 0 0
   0.16553    0.81216    0.27276 25 0 0
   0.19005    0.78766    0.30310 23 0 0
   0.20573    0.71997    0.31539 20 1 0
   0.23001    0.63559    0.33298 10 0 1
   0.22112    0.66627    0.32719 15 0 0
   0.22543    0.65053    0.32883 13 0 0
   0.19472    0.76791    0.30730 22 0 0
   0.21217    0.68731    0.31949 18 0 0
   0.21894    0.68113    0.32665 17 0 0
   0.22928    0.64150    0.33275 11 0 0
   0.22554    0.65137    0.32972 12 0 0
   0.22504    0.65694    0.32966 14 0 0
   0.19754    0.75256    0.30899 21 0 0
   0.22197    0.67534    0.32982 16 0 0
   0.20823    0.69908    0.31606 19 0 0
   0.23073    0.62231    0.33031 9 0 0


==> figures/results/method_comparison/softmask_test.csv <==
precision  recall  validation_best  test_best
   0.85715    0.67781 0 0
   0.78352    0.74664 0 0
   0.51233    0.83956 0 0
   0.83178    0.72108 1 0
   0.61218    0.81505 0 0
   0.82041    0.73097 0 0
   0.80681    0.74383 0 1
   0.83494    0.70824 0 0
   0.75771    0.75899 0 0
   0.73302    0.77301 0 0
   0.46099    0.85266 0 0
   0.84214    0.70197 0 0
   0.85360    0.68656 0 0
   0.66381    0.80674 0 0
   0.70236    0.78866 0 0


==> figures/results/timing/csv_data/G1_200_ilp_solve_time.csv <==
time
  13.38346
  13.75231
  14.86410
  17.04106
  16.02257
  20.10637
  14.89938
  16.06116
  14.26414
  16.45015
  17.26704
  16.87191
  14.23605
  13.15471
  13.99163
  14.13268
  14.44058
  16.22250
  14.17153
  13.64731
  13.73396
  15.22819
  17.65120
  18.76060
  14.42370
  14.79105
  14.92205
  14.51760
  13.99778
  15.07072
  11.85009
  11.85094
  14.13245
  14.79278
  16.91516
  19.16404
  13.26029
  13.36179
  12.88817
  15.91745
  12.95438
  15.00378
  12.41242
  11.62807
  12.52928
  13.73367
  15.12335
  16.31845
  13.34200
  12.21117
  13.07528
  16.26842
  13.28720
  16.13603


==> figures/results/timing/csv_data/G1_220_ilp_solve_time.csv <==
time
  20.99623
  18.99354
  19.65094
  34.72688
  28.19576
  26.88413
  19.80199
  16.37088
  26.62036
  28.55177
  28.46914
  19.15343
  19.07067
  18.84669
  21.67173
  23.43232
  22.41416
  21.50012
  20.97433
  22.01060
  30.95348
  27.66148
  29.12470
  25.93768
  23.05197
  21.69754
  24.91175
  25.17920
  21.44455
  21.08035
  19.19638
  19.78040
  24.81139
  21.92780
  23.60411
  21.28482
  20.01139
  22.00308
  26.67984
  22.89644
  25.43076
  20.62893
  23.44098
  21.72349
  27.35345
  26.16877
  23.65494
  20.91084
  19.30386
  21.54608
  24.35020
  21.55079
  26.05777


==> figures/results/timing/csv_data/G1_240_ilp_solve_time.csv <==
time
  30.17849
  26.94557
  32.05035
  38.76420
  47.99116
  49.85494
  30.24654
  34.30633
  35.38116
  37.77073
  39.04835
  40.05380
  29.75520
  31.01262
  31.51274
  42.18870
  42.16440
  42.50243
  29.46385
  29.91420
  29.35305
  38.48184
  36.48046
  35.35187
  27.25447
  28.52275
  26.98430
  33.18962
  35.07747
  35.02186
  22.80764
  24.67785
  26.51109
  29.67245
  32.25002
  29.74037
  31.54359
  30.25792
  28.70137
  35.60559
  39.76042
  32.78176
  31.02026
  30.34026
  25.37076
  34.14668
  34.76804
  38.41942
  32.77235
  28.90790
  28.87403
  32.95621
  29.41125
  31.56903


==> figures/results/timing/csv_data/G1_260_ilp_solve_time.csv <==
time
  59.99066
  63.13823
 109.52696
 105.24875
  76.38404
  59.36689
  60.29830
  62.94347
  79.04773
 103.32760
  76.33665
  53.21680
  54.41702
  52.10831
  73.98514
  68.61134
  82.21297
  59.18568
  58.60124
  65.16105
  79.59494
  74.95350
  94.20269
  59.90879
  63.71861
  57.89490
  97.53094
  79.56848
  97.05914
  49.25650
  58.71604
  54.87808
  73.57224
  69.24899
  87.54125
  49.22871
  59.56033
  58.76496
  64.42662
  80.77087
  79.05825
  51.30667
  54.61294
  55.41172
  77.37849
  66.40439
  64.26347
  53.91608
  61.83530
  57.38639
  62.84785
  92.58612
  63.56503


==> figures/results/timing/csv_data/G1_280_ilp_solve_time.csv <==
time
 143.22195
 132.80264
 114.21365
 630.06344
 578.92936
 425.72492
 141.92769
 114.95602
 137.12142
 236.52910
 213.47114
 203.45583
 127.23261
 126.39794
  94.15855
 167.98929
 177.16589
 146.85937
 128.07162
 133.59781
 150.17216
 258.38215
 264.46010
 351.47351
 127.59955
 108.17016
 110.00609
 177.44475
 205.53993
 405.16109
 100.65048
 130.70906
 119.36861
 178.56708
 168.92287
 208.04090
 104.77852
 105.53628
 117.51523
 228.68756
 209.92674
 104.51082
 107.15406
 147.26851
 100.69369
 113.25266
 120.97769
 177.21879
  90.03363
 107.05973
  84.76722
 105.63038
 162.60801
 196.86763


==> figures/results/timing/csv_data/G1_300_ilp_solve_time.csv <==
time
 126.06538
 209.36024
 213.38945
 633.08663
 714.88808
 655.70257
 130.35290
 680.69531
 174.58100
 245.13971
 245.30976
 712.45375
 128.04128
 131.94705
 116.24883
 177.63165
 315.99017
 684.81443
 158.52752
 160.34738
 143.75325
 617.48799
 227.16089
 574.62879
 161.34205
 125.84800
 100.90883
 297.40990
 237.22861
 693.53233
  95.18464
  95.08346
 107.27286
 218.48966
 206.81583
 264.99105
 168.18793
 111.48740
 165.29767
 254.74625
 630.25840
 718.86085
 160.96717
 143.09577
 160.42016
 470.99038
 788.02499
 717.77781
 134.79520
 157.76911
 136.95650
 672.51033
 250.92042
 309.61370


==> figures/results/timing/csv_data/G1_edges_constraints.csv <==
edges constraints
200 2296
220 2610
240 3138
260 3449
280 4013
300 4483


==> figures/results/timing/csv_data/G1_edges_variables.csv <==
200 1389
220 1558
240 1831
260 1996
280 2286
300 2533


==> figures/results/timing/csv_data/G2_200_ilp_solve_time.csv <==
time
   0.07204
   0.06164
   0.06295
   0.01950
   0.01895
   0.01955
   0.06149
   0.06824
   0.06386
   0.03445
   0.04344
   0.04454
   0.06476
   0.06384
   0.05677
   0.03888
   0.05314
   0.03592
   0.06706
   0.07296
   0.07207
   0.03576
   0.02978
   0.01929
   0.06753
   0.05909
   0.06408
   0.02980
   0.04016
   0.03876
   0.06684
   0.06094
   0.06044
   0.04206
   0.04329
   0.02960
   0.01973
   0.01863
   0.01928
   0.03683
   0.02673
   0.01877
   0.03416
   0.03341
   0.03430
   0.05018
   0.04051
   0.04250
   0.04830
   0.04061
   0.04763
   0.06368
   0.05549
   0.05484


==> figures/results/timing/csv_data/G2_220_ilp_solve_time.csv <==
time
   0.01935
   0.02007
   0.02055
   0.04070
   0.03539
   0.03309
   0.02436
   0.02005
   0.02252
   0.02046
   0.02058
   0.05348
   0.05217
   0.04547
   0.02005
   0.02006
   0.02269
   0.02013
   0.02010
   0.02102
   0.03529
   0.03311
   0.03414
   0.03354
   0.02103
   0.02063
   0.02050
   0.02077
   0.02262
   0.06648
   0.04663
   0.05965
   0.02238
   0.02094
   0.02030
   0.02042
   0.02295
   0.02076
   0.05427
   0.04943
   0.03991
   0.01993
   0.04861
   0.04510
   0.05012
   0.04509
   0.04821
   0.04299
   0.02016
   0.02067
   0.05482
   0.05275
   0.05802


==> figures/results/timing/csv_data/G2_240_ilp_solve_time.csv <==
time
   0.03707
   0.03646
   0.04120
   0.06314
   0.05267
   0.06408
   0.05559
   0.05800
   0.03966
   0.04887
   0.05060
   0.05302
   0.05536
   0.06099
   0.05704
   0.05715
   0.05198
   0.02341
   0.04230
   0.03495
   0.03999
   0.05352
   0.05702
   0.05794
   0.05238
   0.05692
   0.05534
   0.05041
   0.05080
   0.05009
   0.06633
   0.06872
   0.06109
   0.05262
   0.05320
   0.02371
   0.03970
   0.03851
   0.03544
   0.04505
   0.02387
   0.02288
   0.03666
   0.02268
   0.02283
   0.03954
   0.03396
   0.02299
   0.02287
   0.02294
   0.02194
   0.02810
   0.02366
   0.02403


==> figures/results/timing/csv_data/G2_260_ilp_solve_time.csv <==
time
   0.09952
   0.09337
   0.08341
   0.08806
   0.11458
   0.07966
   0.07254
   0.08569
   0.08636
   0.11819
   0.08703
   0.06107
   0.06027
   0.07083
   0.11158
   0.09872
   0.09128
   0.10345
   0.07973
   0.11512
   0.08330
   0.09516
   0.10855
   0.08913
   0.08172
   0.08929
   0.09249
   0.09682
   0.08394
   0.06112
   0.05884
   0.05564
   0.11099
   0.06555
   0.09041
   0.07106
   0.07522
   0.10431
   0.07955
   0.07721
   0.07280
   0.07160
   0.07748
   0.07748
   0.07471
   0.09126
   0.09579
   0.05630
   0.05519
   0.06591
   0.10875
   0.09357
   0.08060


==> figures/results/timing/csv_data/G2_280_ilp_solve_time.csv <==
time
   0.09181
   0.08716
   0.09088
   0.09061
   0.10793
   0.10112
   0.09043
   0.09200
   0.09202
   0.10579
   0.10063
   0.10169
   0.08283
   0.09233
   0.09185
   0.10554
   0.10717
   0.10827
   0.09174
   0.08045
   0.08129
   0.08676
   0.08349
   0.08799
   0.08657
   0.08803
   0.07740
   0.09090
   0.08632
   0.08440
   0.08319
   0.09952
   0.08177
   0.08174
   0.08350
   0.08421
   0.06634
   0.06036
   0.04557
   0.04859
   0.05101
   0.04881
   0.06630
   0.06997
   0.04874
   0.04350
   0.05145
   0.05180
   0.04971
   0.05271
   0.05452
   0.04636
   0.04591
   0.04804


==> figures/results/timing/csv_data/G2_300_ilp_solve_time.csv <==
time
   0.04822
   0.06999
   0.08438
   0.12639
   0.15910
   0.15539
   0.07545
   0.06443
   0.07046
   0.09646
   0.09884
   0.11042
   0.06137
   0.07552
   0.05869
   0.07841
   0.06790
   0.09743
   0.04737
   0.06234
   0.06859
   0.11894
   0.14429
   0.14426
   0.05876
   0.06651
   0.06347
   0.09560
   0.09774
   0.11212
   0.06090
   0.06582
   0.05641
   0.06507
   0.11005
   0.11566
   0.02988
   0.04067
   0.05247
   0.05265
   0.06302
   0.05605
   0.03055
   0.02992
   0.02890
   0.07873
   0.07551
   0.08160
   0.04236
   0.02981
   0.03096
   0.08208
   0.08847
   0.05535


==> figures/results/timing/csv_data/G2_edges_constraints.csv <==
edges constraints
200 318
220 334
240 355
260 376
280 401
300 417


==> figures/results/timing/csv_data/G2_edges_variables.csv <==
200 1188
220 1354
240 1626
260 1793
280 2078
300 2330

